Mapping a Movement: Exploring a Proposed Police Training Facility in Atlanta and the Stop Cop City Movement through Online Maps

In 2021, the City of Atlanta and Atlanta Police Foundation launched plans to build a large police training facility in the South River Forest in unincorporated DeKalb County, GA. Residents of Atlanta and DeKalb County, environmental activists, police and prison abolitionists, and other activists and concerned individuals formed the movement in opposition to the facility, known as the Stop Cop City / Defend the Atlanta Forest movement. Social media and digital maps became common tools for communicating information about the facility and the movement. Here, we examine online maps about the facility and the opposition movement, originating from grassroots organizations, the City of Atlanta, news media outlets, the Atlanta Police Foundation, and individuals. We gather and examine 32 publicly available maps collected through the Google Search API, Twitter (now X), Instagram and reddit. Using a framework of critical cartography, we conduct a content analysis of these maps to identify the mapping technologies and techniques (data, cartographic elements, styles) used by different stakeholders and roles that maps and mapping technologies can play in social movements. We examine the extent to which these maps provide data to confirm or contradict concerns raised by grassroots organizations and local residents about the facility. We find that stakeholders and mapmakers use geospatial tools in different ways and likely have varied access to mapping technologies. We argue that documenting the use of maps to communicate information about a contentious project can help enumerate community positions and perspectives, and we advocate for accessible mapmaking tools. We conclude by discussing the implications of accessibility of mapping technology and posting maps to social media, and share example map images that extend the geographic information systems (GIS) techniques seen in the retrieved maps.

==> HighLvl1.csv <==
MajTheme,Theme,Keyword,MyCount,Sort
Map-Related,Geometry,Polygons,12,37.5
Map-Related,Color,Red,12,37.5
Human-Related,Infrastructure,Roads,11,34.375
Map-Related,Map Element,Scale Bar,10,31.25
Map-Related,Map Element,Inset Map,9,28.125
Map-Related,Data Type,Aerial Imagery,8,25
Map-Related,Color,Blue,8,25
Map-Related,Color,Green,8,25
Map-Related,Map Element,Labels,8,25
Map-Related,Map Element,Legend,8,25
Map-Related,Map Type/Capability,Screencap,7,21.875
Map-Related,Map Style,Faded,6,18.75
Map-Related,Map Element,North Arrow,6,18.75
Map-Related,Map Style,Partial Transparency,6,18.75
Map-Related,Map Element,Icons,5,15.625
Map-Related,Lot/Land/Tax,Parcels,5,15.625
Map-Related,Basemap/Background,Shaded Relief,5,15.625
Justice-Related,Danger,Shooting Range,5,15.625
Map-Related,Basemap/Background,Basemap,4,12.5
Map-Related,Color,Black,4,12.5
Map-Related,Administrative,Counties,4,12.5
Map-Related,Area,Footprints,4,12.5
Map-Related,Government,Government Tool,4,12.5
Justice-Related,Prison,Old Prison Farm,4,12.5
Human-Related,Civic,School,4,12.5
Map-Related,Geometry,Target,4,12.5
Nature-Related,Greenspace,Trees,4,12.5
Map-Related,Area,Variety of Uses Inside Polygon,4,12.5
Map-Related,Map Type/Capability,Webtool,4,12.5
Map-Related,Data Type,Annotation,3,9.375
Map-Related,Data Type,CAD,3,9.375
Map-Related,Map Type/Capability,Choropleth Map,3,9.375
Map-Related,Administrative,City Boundaries,3,9.375
Map-Related,Map Element,Contour Lines,3,9.375
Human-Related,Demographics,Demographic Data,3,9.375
Human-Related,Civic,Neighborhoods,3,9.375
Map-Related,Map Element,Number Labels,3,9.375
Map-Related,Color,Orange,3,9.375
Map-Related,Geometry,Tracts,3,9.375
Justice-Related,Prison,Youth Detention Center,3,9.375
Map-Related,Administrative,Administrative Boundary,2,6.25
Map-Related,Basemap/Background,Black Background,2,6.25
Human-Related,Commercial,Blackhall Studios,2,6.25
Map-Related,Lot/Land/Tax,Cadastral Data,2,6.25
Map-Related,Color,Categorical Colors,2,6.25
Justice-Related,Environmental Impact,Climate Vulnerability,2,6.25
Nature-Related,Water,Creek,2,6.25
Map-Related,Map Style,Floating Polygon,2,6.25
Map-Related,Basemap/Background,Green and Grey Background,2,6.25
Map-Related,Map Style,Hashes,2,6.25
Map-Related,Data Type,Index,2,6.25
Map-Related,Map Type/Capability,Interactive Map,2,6.25
Justice-Related,Environmental Impact,Landfill,2,6.25
Map-Related,Geometry,Lines,2,6.25
Map-Related,Lot/Land/Tax,Lots,2,6.25
Nature-Related,Greenspace,New DeKalb County Park Land,2,6.25
Nature-Related,Greenspace,Park,2,6.25
Map-Related,Color,Pink,2,6.25
Map-Related,Map Element,Placemarks,2,6.25
Map-Related,Geometry,Points,2,6.25
Map-Related,Area,Polygon Outline,2,6.25
Map-Related,Map Element,Popups,2,6.25
Nature-Related,Park/Forest,Preserved Greenspace,2,6.25
Map-Related,Color,Primary Colors,2,6.25
Nature-Related,Park/Forest,Public Park,2,6.25
Map-Related,Basemap/Background,Sand Colored Background,2,6.25
Map-Related,Area,Site Boundary,2,6.25
Nature-Related,Water,South River,2,6.25
Map-Related,Administrative,States,2,6.25
Map-Related,Map Type/Capability,Thematic Map,2,6.25
Nature-Related,Trail,Trails,2,6.25
Justice-Related,Facility,Training Area,2,6.25
Nature-Related,Water,Watershed Boundary,2,6.25
Justice-Related,Environmental Impact,Abandoned Drums,1,3.125
Justice-Related,Prison,Adult Prison,1,3.125
Human-Related,Civic,Airport,1,3.125
Map-Related,Map Element,Area Measurement Labels,1,3.125
Map-Related,Map Style,Artist Rendering,1,3.125
Justice-Related,Danger,At Risk Area,1,3.125
Human-Related,Civic,Atlanta RC Club,1,3.125
Nature-Related,Trail,Beach Crossing,1,3.125
Human-Related,Civic,Beltline,1,3.125
Justice-Related,Environmental Impact,Boiler Room,1,3.125
Map-Related,Geometry,Bounding Envelope,1,3.125
Human-Related,Infrastructure,Bridge,1,3.125
Map-Related,Color,Brown,1,3.125
Justice-Related,Environmental Impact,Buckets,1,3.125
Justice-Related,Danger,Burn Tower,1,3.125
Map-Related,Administrative,Canada,1,3.125
Human-Related,Demographics,Census,1,3.125
Human-Related,Civic,Civic Landmarks,1,3.125
Map-Related,Clip Art,Clapboard,1,3.125
Nature-Related,Park/Forest,Conservation Area,1,3.125
Nature-Related,Water,Constitution Lake,1,3.125
Justice-Related,Facility,Cop City,1,3.125
Map-Related,Administrative,DeKalb,1,3.125
Nature-Related,Trail,Doll's Head Trail,1,3.125
Map-Related,Lot/Land/Tax,Easements,1,3.125
Map-Related,Government,EIS,1,3.125
Justice-Related,Environmental Impact,Excavation Area,1,3.125
Justice-Related,Danger,Explosives Testing,1,3.125
Justice-Related,Prison,Farm Jail Building,1,3.125
Justice-Related,Environmental Impact,Former Residential Dwelling,1,3.125
Map-Related,Administrative,Fulton,1,3.125
Map-Related,Administrative,Georgia Cities,1,3.125
Human-Related,Civic,Georgia Public Safety Training Center,1,3.125
Map-Related,Data Type,Google Maps,1,3.125
Map-Related,Government,Government,1,3.125
Map-Related,Basemap/Background,Grayscale Background,1,3.125
Nature-Related,Greenspace,Gresham Park Label,1,3.125
Map-Related,Map Style,Highlight,1,3.125
Human-Related,Infrastructure,Highways,1,3.125
Map-Related,Addresses,Home Locations,1,3.125
Human-Related,Land Use,Housing,1,3.125
Human-Related,Commercial,ICP-Millsap,1,3.125
Justice-Related,Environmental Impact,Illegally Dumped Tires,1,3.125
Justice-Related,Danger,Immediate Threat,1,3.125
Human-Related,Land Use,Industry,1,3.125
Nature-Related,Water,Intrenchment Creek,1,3.125
Nature-Related,Greenspace,Intrenchment Creek Park,1,3.125
Map-Related,Clip Art,Kids Playing,1,3.125
Nature-Related,Water,Lake,1,3.125
Human-Related,Infrastructure,Log Bridge,1,3.125
Map-Related,Data Type,Measurements in Feet,1,3.125
Human-Related,Demographics,Median Household Income,1,3.125
Human-Related,Civic,Metro Transitional Center,1,3.125
Justice-Related,Environmental Impact,Monitoring Well,1,3.125
Map-Related,Map Style,Monochrome,1,3.125
Map-Related,Color,Neon Colors,1,3.125
Map-Related,Geometry,Network,1,3.125
Map-Related,Data Type,OSM,1,3.125
Map-Related,Map Element,Paragraph Description,1,3.125
Map-Related,Lot/Land/Tax,Parcel Area Labels,1,3.125
Map-Related,Lot/Land/Tax,Parcel Viewer,1,3.125
Nature-Related,Greenspace,Park Entrance,1,3.125
Nature-Related,Trail,Paths,1,3.125
Map-Related,Map Style,Perspective,1,3.125
Map-Related,Clip Art,Police Car,1,3.125
Human-Related,Infrastructure,Powerlines,1,3.125
Justice-Related,Prison,Prison for Children,1,3.125
Map-Related,Color,Purple,1,3.125
Map-Related,Map Element,Pushpins,1,3.125
Map-Related,Data Type,Raster,1,3.125
Nature-Related,Water,Runoff Path,1,3.125
Map-Related,Map Style,Schematic,1,3.125
Map-Related,Map Type/Capability,Screencap of Interactive Site,1,3.125
Map-Related,Data Type,Sheet Quads,1,3.125
Justice-Related,Environmental Impact,Soil Boring,1,3.125
Nature-Related,Trail,South River Trailhead,1,3.125
Justice-Related,Environmental Impact,Stacked Cans,1,3.125
Map-Related,Clip Art,Stars,1,3.125
Map-Related,Administrative,State of Georgia,1,3.125
Justice-Related,Environmental Impact,Tank Pit,1,3.125
Human-Related,Infrastructure,Telephone Pole,1,3.125
Map-Related,Map Type/Capability,Topographic Map,1,3.125
Justice-Related,Environmental Impact,Treatment Plant,1,3.125
Map-Related,Basemap/Background,Tree Background,1,3.125
Nature-Related,Water,Tributary,1,3.125
Justice-Related,Danger,Under Immediate Threat,1,3.125
Map-Related,Administrative,US,1,3.125
Map-Related,Government,USGS StreamStats,1,3.125
Human-Related,Infrastructure,Utility Lines,1,3.125
Nature-Related,Water,Water,1,3.125
Justice-Related,Danger,Worst Stuff,1,3.125
Map-Related,Color,Yellow,1,3.125
Justice-Related,Prison,Youth Prison,1,3.125


==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

Version 1.90   Journal ISSN updated

Version 1.89a  Added version info to .bst

Version 1.89   Bug fixes
	       Redesign of ACMCP
	       New positioning of badges
	       New journals: PACMMOD, TOPML

Version 1.88   New ISSNs
	       Documentation updates
	       New journal:  PACMNET

Version 1.87   CC license is allowed for non-acm documents and ACM Engage
	       documents only
	       New format acmcp for the cover page
	       New journals: JATS, ACMJCSS, TORS
	       Bug fixes

Version 1.86.  Empty country in affiliation now produces an error
               Bug fixes
	       New samples for acmengage

Version 1.85.  Bug fixes
	       Added support for Creative Commons licenses (requires
	       doclicense images)
	       New journals
	       New format acmengage for ACM Engage CSEdu course materials 

Version 1.84   Support for BibLaTeX rewritten (thanks to
	       Roberto Di Cosmo and Kartik Singhal)
	       Corrected German translation (thanks to Dirk Beyer)
	       New journals

Version 1.83   Support for multilanguage papers
	       ISSN changes for some journals

Version 1.82   Bug fixes.
	       New command \anon for anonymization of short strings.
	       Documentation update.

Version 1.81   Bug fixes
	       New bib field distinctURL to print URL even if doi is present.
	       Reworded samples

Version 1.80   New journals: DLT, FAC

Version 1.79   Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.78   Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.77   Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.76   Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.75   Omitted \country now produces error.
	       Added \AtBeginMaketitle

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations.  The absence of them produces a warning

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.63a   Moved TQUANT to TQC

Version 1.63	New journals: TQUANT, FACMP

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.52    Another rewording of licenses

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.49    New jorunal:  DTRAP

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.47    New journal: THRI

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.43    Bug fixes

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.41    Rearranged bib files
                Added new badges

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.39    Added \authornotemark commmand

Version 1.38    Increase default font size for SIGPLAN

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

Version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

Version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

Version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

Version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

Version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

Version 1.28    Bug fixes: natbib=false now behaves correctly.

Version 1.27    Bug fixes

Version 1.26    Bug fixes

Version 1.25    Updated PACMPL journal option.

Version 1.24    Added IMWUT journal option.

Version 1.23    Added PACM PL journal option.

Version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

Version 1.21    Bibliography changes: added arXiv, some cleanup

Version 1.20    Bug fixes, documentation updates

Version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

Version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.


Version 1.17    Formatting changes for margins and lists.  Bug fixes.

Version 1.16    Formatting changes for headers and footers.

Version 1.15    New structured affiliation command.
                New commands for acknowledgements.

Version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

Version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

Version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

Version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

Version 1.10    Bug fixes

Version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

Version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes

